mwp-Analysis Improvement and Implementation: Realizing Implicit Computational Complexity

Implicit Computational Complexity (ICC) drives better understanding of complexity classes, but it also guides the development of resources-aware languages and static source code analyzers. Among the methods developed, the mwp-flow analysis certifies polynomial bounds on the size of the values manipulated by an imperative program. This result is obtained by bounding the transitions between states instead of focusing on states in isolation, as most static analyzers do, and is not concerned with termination or tight bounds on values. Those differences, along with its built-in compositionality, make the mwp-flow analysis a good target for determining how ICC-inspired techniques diverge compared with more traditional static analysis methods. This paper's contributions are threefold: we fine-tune the internal machinery of the original analysis to make it tractable in practice; we extend the analysis to function calls and leverage its machinery to compute the result of the analysis efficiently; and we implement the resulting analysis as a lightweight tool to automatically perform data-size analysis of C programs. This documented effort prepares and enables the development of certified complexity analysis, by transforming a costly analysis into a tractable program, that furthermore decorrelates the problem of deciding if a bound exist with the problem of computing it.

==> 2022_03_03_standalone.txt <==
1

2

mwp-Analysis Improvement and Implementation:
Realizing Implicit Computational Complexity

4

Clément Aubert # Ñ 
School of Computer and Cyber Sciences, Augusta University

5

Thomas Rubiano

3

6

#Ñ
LIPN – UMR 7030 Université Sorbonne Paris Nord

7

Neea Rusch

8

#Ñ
School of Computer and Cyber Sciences, Augusta University

9

Thomas Seiller

10
11

#Ñ
LIPN – UMR 7030 Université Sorbonne Paris Nord
CNRS

Abstract

12
13
14
15
16
17
18
19
20
21
22
23
24
25
26

27
28

Implicit Computational Complexity (ICC) drives better understanding of complexity classes, but it
also guides the development of resources-aware languages and static source code analyzers. Among
the methods developed, the mwp-flow analysis [?] certifies polynomial bounds on the size of the values
manipulated by an imperative program. This result is obtained by bounding the transitions between
states instead of focusing on states in isolation, as most static analyzers do, and is not concerned with
termination or tight bounds on values. Those differences, along with its built-in compositionality,
make the mwp-flow analysis a good target for determining how ICC-inspired techniques diverge
compared with more traditional static analysis methods. This paper’s contributions are three-fold:
we fine-tune the internal machinery of the original analysis to make it tractable in practice; we
extend the analysis to function calls and leverage its machinery to compute the result of the analysis
efficiently; and we implement the resulting analysis as a lightweight tool to automatically perform
data-size analysis of C programs. This documented effort prepares and enables the development
of certified complexity analysis, by transforming a costly analysis into a tractable program, that
furthermore decorrelates the problem of deciding if a bound exist with the problem of computing it.
2012 ACM Subject Classification Automated static analysis, Complexity theory and logic, Logic
and verification

30

Keywords and phrases Static Program Analysis, Implicit Computational Complexity, Automatic
Complexity Analysis, Program Verification

31

Digital Object Identifier 10.4230/LIPIcs.CVIT.2016.23

29

32
33

34
35
36
37

38
39

40

41
42
43

Supplementary Material Software (Source Code): https://github.com/statycc/pymwp
Software (Documentation and Demo): https://statycc.github.io/pymwp
Funding This research is supported by the Th. Jefferson Fund of the Embassy of France in the
United States and the FACE Foundation, and has benefited from the research meeting 21453 “Static
Analyses of Program Flows: Types and Certificate for Complexity” in Schloss Dagstuhl. Th. Rubiano
and Th. Seiller are supported by the Île-de-France region through the DIM RFSI project “CoHOp”.
Acknowledgements The authors wish to express their gratitude to Assya Sellak for her contribution
to this work, and to previous reviewers for their comments.

1

Introduction: letting ICC drive the development of static analyzers

Certifying program resource usages is possibly as crucial as the specification of program
correctness, since a guaranteed correct program whose memory usage exceeds available
resources is, in fact, unreliable. The field of Implicit Computational Complexity (ICC)
© Clément Aubert, Thomas Rubiano, Neea Rusch and Thomas Seiller;
licensed under Creative Commons License CC-BY 4.0
42nd Conference on Very Important Topics (CVIT 2016).
Editors: John Q. Open and Joan R. Access; Article No. 23; pp. 23:1–23:0
Leibniz International Proceedings in Informatics
Schloss Dagstuhl – Leibniz-Zentrum für Informatik, Dagstuhl Publishing, Germany

23:2

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

44
45
46
47
48
49
50
51
52
53
54
55
56
57
58
59
60
61
62
63
64
65
66
67
68
69
70
71
72
73
74
75

76

theory [?] pioneers in “embedding” in the program itself a guarantee of its resource usage,
using e.g. bounded recursion [?, ?] or type systems [?, ?]. This field initiated numerous
distinct and original approaches, primarily to characterize complexity classes in a machineindependent way, with increasing expressivity, but these approaches have rarely materialized
into concrete programming languages or program analyzers: even if, as opposed to traditional
complexity, its models are generally expressive enough to write down actual algorithms [?,
p. 11], they rarely escape the sphere of academia or extend beyond toy languages, with a few
exceptions [?, ?]. However, by abstracting away constant factors and insignificant orders of
magnitude, it is frequently conjectured that ICC will allow sidestepping some of the difficult
issues one usually has to face when inferring the resource usage of a concrete program.
This work reinforces this conjecture by adjusting, improving and implementing an existing
ICC technique, the mwp-bounds analysis [?], that certifies that the values computed by
an imperative program will be bounded by polynomials in the program’s input. This flow
analysis is elegant but computationally costly, and it missed an opportunity to leverage its
built-in compositionality: we address both issues by revisiting and expanding the original flow
calculus, and further make our point by implementing it on a subset of the C programming
language. While the theory has been improved to allow analysis of function definitions and
calls—including recursive ones, a feature not widely supported [?, p. 359]—, its integration
into the implementation is underway, as we placed primary focus on developing an efficient
and implementable technique for program analysis. Implementing a tool along the theory
enabled testing improvements in real-life, which in return drove adjustments to the theory.
Our enhanced technique answers positively two questions asked by the authors of the
original analysis [?, Section 1.2], namely 1. Can the method be extended to richer languages?
2. Can it lead to powerful and convenient tools? It also supports the conjecture that ICC
can be used to construct concrete tools, but highlights that doing so requires adjusting the
theory to make it tractable in practice. This work also provides better insight into the
original analysis, by e.g. separating the algorithm to decide the existence of a bound from
its evaluation into a concrete bound; and by illustrating its plasticity: while our analysis
purely extends the original one, it nevertheless greatly alters its internal machinery to ease
its implementability. Last but not least, our technique is orthogonal to most static analysis
methods, that focus on worst-case resource-usage complexity or termination, while ours
establishes that the growth rate of variables is at most polynomially related to their inputs.

2

Background: the original flow analysis

82

The original analysis [?] computes a polynomial bound—if it exists—on the sizes of variables
in an imperative while programming language, extended with a loop operator, by computing
for each variable a vector that tracks how it depends from other variables—and the program
itself gets assigned a matrix collecting those vectors. While this does not ensure termination,
it provides a certificate guaranteeing that the program uses at most a polynomial amount of
space, and as a consequence that if it terminates, it will do so in polynomial time.

83

2.1

77
78
79
80
81

84
85

86
87
88

Language analyzed: fragments of imperative language

▶ Definition 1 (Imperative Language). Letting variables range over X and Y and boolean
expressions over b, we define expressions e and commands C as follows:
e :=X ∥ X - Y ∥ X + Y ∥ X * Y
C :=X = e ∥ if b then C else C ∥ while b do {C} ∥ loop X {C} ∥ C ; C

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

89
90

23:3

where loop X {C} means “do C X times” and C;C is used for sequentiality (“do C, then
C”). We write “program” for a series of commands composed sequentially.

96

This language assumes that the program’s inputs are the only variables, and that assigning
a value to a variable inside the program is not permitted. Extending flow calculi to those
operations has been discussed [?, p. 3] and proven possible [?], but we leave this for future
work—in particular, our C examples will be of foo functions with their variables listed as
parameters1 . However, we disallow w.l.o.g. composed expressions of the form X + Y * Y,
that can always be dealt with in the style of three-address code.

97

2.2

91
92
93
94
95

98
99
100
101

102
103
104
105
106
107
108
109
110

111
112
113
114
115
116

A flow calculus of mwp-bounds for complexity analysis

Flows characterize controls from one variable to another, and can be, in increasing growth
rate, of type 0—the absence of any dependency—maximum, weak polynomial and polynomial.
The bounds on programs written in the syntax of ?? are represented and calculated thanks
to vectors and matrices whose coefficients are elements of the mwp semi-ring.
▶ Definition 2 (The mwp semi-ring and matrices over it). Letting mwp = {0, m, w, p} with
0 < m < w < p, and α, β, γ range over mwp, the mwp semi-ring (mwp, 0, m, +, ×) is
defined with + = max, α × β = max(α, β) if α, β ̸= 0, and 0 otherwise.
We denote M(mwp) the matrices over mwp, and, fixing n ∈ N, M for n × n matrices over
mwp, Mij for the coefficient in the ith row and jth column of M , ⊕ for the componentwise
addition, and ⊗ for the product of matrices defined in a standard way. The 0-element for
addition is 0ij = 0 for all i, j, and the 1-element for product is 1ii = m, 1ij = 0 if i ̸= j, and
the resulting structure (M(mwp), 0, 1, ⊗, ⊕) is a semi-ring that we simply write M(mwp).
The closure operator ·∗ is M ∗ = 1 ⊕ M ⊕ (M 2 ) ⊕ . . ., for M 0 = 1, M m+1 = M ⊗ M m .
Although not crucial to understand our development, details about (strong) semi-rings
and the mwp semi-ring are in ??, and the construction of a semi-ring whose elements are
matrices with coefficients in a semi-ring—so, in particular, M(mwp)—is given in ??.
Below, we let V1 , V2 be column vectors with values in mwp, αV1 be the usual scalar
product, and V1 ⊕ V2 be defined componentwise. We write {α
i } for the vector with 0
β
β
α
everywhere except for α in its ith row, and {α
i ,j } for {i } ⊕ {j }.
j

117
118
119
120
121
122
123
124
125
126
127
128
129

Replacing in a matrix M the jth column vector by V is denoted M ←
− V . The matrix
M with Mij = α and 0 everywhere else is written {α
→
j},
and
the
set
of
variables in the
i
expression e is written var(e). The assumption is made that exactly n different variables are
manipulated throughout the analyzed program, so that n-vectors are assigned to expressions—
in a non-deterministic way, to capture larger classes of programs [?, Section 8]—and n × n
matrices are assigned to commands using the rules presented ?? [?, Section 5].
The intuition is that if ⊢jk C : M can be derived, then all the values computed by C
will grow at most polynomially w.r.t. its inputs [?, Theorem 5.3], e.g. will be bounded by
max(⃗x, p1 (⃗y )) + p2 (⃗z), where p1 and p2 are polynomials and ⃗x (resp. ⃗y , ⃗z) are m-(resp. w-,
p-)annotated variables in the vector for the considered output. Since the derivation system is
non-deterministic, multiple matrices and polynomial bounds—that sometimes coincide—may
be assigned to the same program. Furthermore, the coefficient at Mij carries quantitative
information about the way Xi depends on Xj, knowing that 0- and m-flows are harmless and

1

Our implementation allows to relax this condition, as exemplified in inline_variable.c, without losing
any of the results expressed in this paper. Assuming a fixed number of variables, known ahead of time,
is mostly a theoretical artifact used to simplify the analysis.

CVIT 2016

23:4

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

⊢jk Xi : {m
i }
⋆ ∈ {+, −}

E1

⊢jk e : {w
i | Xi ∈ var(e)}

⊢jk Xi : V1 ⊢jk Xj : V2
E3
⊢jk Xi⋆Xj : pV1 ⊕ V2

⋆ ∈ {+, −}

E2

⊢jk Xi : V1 ⊢jk Xj : V2
E4
⊢jk Xi⋆Xj : V1 ⊕ pV2

(a) Rules for assigning vectors to expressions

⊢jk e : V

⊢jk C1 : M1 ⊢jk C2 : M2
C
⊢jk C1; C2 : M1 ⊗ M2

A

j

⊢jk Xj = e : 1 ←
−V
⊢jk
∀i, Mii∗ = m

⊢jk C1 : M1 ⊢jk C2 : M2
I
if b then C1 else C2 : M1 ⊕ M2

⊢jk C : M
L
∗
= p}
⊢jk loop Xl {C} : M ∗ ⊕ {pl → j | ∃i, Mij

∗
∀i, Mii∗ = m and ∀i, j, Mij
̸= p

⊢jk

⊢jk C : M
W
while b do {C} : M ∗

(b) Rules for assigning matrices to commands

Figure 1: Original non-deterministic (“Jones-Kristiansen”) flow analysis rules

130
131
132
133
134
135

136
137
138

without constraints, but that w- and p- flows are more harmful w.r.t. polynomial bounds and
need to be handled with care, particularly in loops—hence the condition on the L and W rules.
The derivation may fail—some programs may not be assigned a matrix—, if at least one of
the variables used in the body of a loop depends “too strongly” upon another, making it
impossible to ensure polynomial bounds on the loop itself. We will use the following example
as a common basis to discuss possible failure, non-determinism, and our improvements.
▶ Example 3. Consider loop X3{X2= X1 + X2}. The body of the loop command admits
three different derivations, obtained by applying A to one of the three derivation of the
expression X1 + X2, that we name π0 , π1 and π2 :
⊢jk X1 :

 m  E1

139

⊢jk
140
141
142

143

⊢jk X2 :
p
X1 + X2 : m

0
0



0
m
0

 E1

⊢jk X1 :

 m  E1

E3
⊢jk

0

⊢jk X2 :
m
X1 + X2 : p

0
0



0
m
0

 E1
E4

⊢jk X1 + X2 :

 w  E2
w
0

0

From π0 , the derivation of loop X3{X2= X1 + X2} can be completed using A and L, but
since L requires having only m coefficients on the diagonal, π1 cannot be used to complete
the derivation, because of the p coefficient in a box below:
..
..
.. π0
.. π1
p
m
⊢jk X1 + X2 : m
0
⊢jk X1 + X2 : p
m p 0  A
0

 A
⊢jk X2 = X1 + X2 : 0 m 0
m m 0
0 0 m
m p 0  L
0
p
0
⊢jk X2 = X1 + X2 :
⊢jk loop X3 {X2 = X1 + X2} :

0 m 0
0 p m

0 0 m

145

Similarly, using A after π2 gives a w coefficient on the diagonal and makes it impossible
to use L, hence only one derivation for this program exists.

146

2.3

144

147
148

Limitations and inefficiencies of the mwp analysis

Even if the proof techniques are far from trivial, with only 9 rules and skipping over boolean
expressions (observe that the condition b has no impact in the rules I or W), the analysis is

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

149
150
151
152
153
154
155
156
157
158
159
160
161
162
163
164
165
166
167
168
169
170
171

172

173
174
175
176
177
178
179
180
181
182
183
184
185
186
187
188
189
190
191
192
193
194

23:5

flexible and easy to carry—at least mathematically. It also has inherent limitations: while the
technique is sound, it is not complete and programs such as greatest common divisor fail to
be assigned a matrix. We will discuss in ??, the benefits and originality of this analysis, but
we would now like to stress how it is computationally inefficient, since the non-determinacy
makes the analysis costly to carry and can lead to memory explosions.
Abstracting ??, one can see that the base case of non-determinism—e.g., to assign a
p
vector to X1 ⋆ X2–yields vectors ( m
) (using E1 then E3), ( m
p ) (using E1 then E4) and
w
( w ) (using E2). Since none of those vectors is less than the others, only two strategies are
available to analyze a larger program containing X1 ⋆ X2: either the derivations for this base
case are considered one after the other, or they are all stored in memory at the same time.
Considering the derivations for the base case one after the other can lead to a time explosion,
as a program of n lines can have 3n different derivations—as exemplified by explosion.c, a
simple series of applications—and it is possible that only one of them can be completed, so
all must be explored. On the other hand, storing those three vectors and constructing all the
matrices in parallel leads to a memory explosion: the analysis for two commands involving 6
variables, with 3 choices—that cannot be simplified as explained previously—would result in
9 matrices of size 6 × 6, i.e., 324 coefficients. All in all, a program of n lines with x different
variables can require cn1 different derivations, that can produce up to (c2 × x)2 coefficients to
store for some constants c1 , c2 .
Beyond inefficiency, there are additional limitations: while the analysis is naturally
compositional, this feature is not leveraged in the original system; furthermore, an occurrence
of non-polynomial flows in the matrix causes the analysis to simply stop, thus not capturing
failure in a meaningful way. We will discuss our solutions to these deficiencies next.

3

A deterministic, always-terminating, declension of the mwp analysis

The problem of finding a derivation in the original calculus is in NP [?, Theorem 8.1]. But
since all the non-determinism is in the rules to assigning a vector, the potentially exponential
number of derivations are actually extremely similar. Hence, instead of having the analysis
stop when failing to establish a derivation and re-starting from scratch, storing the different
vectors and constructing the derivation while keeping all the options open seems to be a
better strategy, but, as we have seen, this causes a memory blow-up. We address it by
fine-tuning the internal machinery: to represent non-determinism, we let the matrices take
as values either functions from choices to coefficients in mwp or coefficients in mwp, so that
instead of mapping choices to derivations, all the derivations are represented by the same
matrix that internalizes the different choices. ?? discusses this improvement, that results
in a notable gain: the (unique) matrix produced for a program involving 6 variables, with
3 choices, is a 6 × 6 matrix that can be represented by 66 coefficients instead of the 324
we previously had—this is because 30 coefficients are “simple” values in mwp, and 6 are
functions from a set of choices {0, 1, 2} to values in mwp, each represented with 6 coefficients.
For the choices that give coefficients fulfilling the side condition of L or W, the derivation
can proceed as usual, but when a particular choice gives a coefficient that violates it,
we decided against simply removing it. Instead, to guarantee that all derivations always
terminate, we mark that choice by indicating that it would not provide a polynomial bound.
This requires extending the mwp semi-ring with a special value ∞ that represents failure
in a local way, marking non-polynomial flows, and is detailed in ??. As a by-product, this
allows gaining fine-grained information on programs that do not have polynomially bounded
growth, since the precise dependencies that break this growth rate can be localized.

CVIT 2016

23:6

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity
⋆ ∈ {+, −}

p
p m
w w
⊢ Xi⋆Xj : (0 7→ {m
i ,j }) ⊕ (1 7→ {i ,j }) ⊕ (2 7→ {i ,j })
w
⊢ Xi * Xj : {w
i ,j }

EM

⊢ Xi : {m
i }

EA

ES

(a) Rules for assigning vectors to expressions

⊢e:V
j

⊢ Xj = e : 1 ←
−V

A

⊢ C1 : M1 ⊢ C2 : M2
C
⊢ C1; C2 : M1 ⊗ M2

⊢ C1 : M1 ⊢ C2 : M2
I
⊢ if b then C1 else C2 : M1 ⊕ M2

⊢C:M
L∞
p
∗
∗
⊢ loop Xl {C} : M ∗ ⊕ {∞
→
j
|
M
=
̸
m}
⊕
{
→
j
|
∃i,
M
=
p}
l
j
jj
ij
⊢C:M
W∞
∗
∞
∗
⊢ while b do {C} : M ∗ ⊕ {∞
j → j | Mjj ̸= m} ⊕ {i → j | Mij = p}
(b) Rules for assigning matrices to commands

Figure 2: Deterministic improved flow analysis rules

199

Taken together (??), our improvements ensure that exactly one matrix will always be
assigned to a program while carrying over the correctness of the original analysis. We give in
?? the deterministic system we are introducing in full, but will gently introduce it though
the remaining parts of this section: note that the rules A, C and I are unchanged, up to the
fact that the matrices, sum and product are in a different semi-ring.

200

3.1

195
196
197
198

201
202
203
204
205
206
207
208

209
210
211
212

213
214
215
216
217
218
219
220
221
222
223

Internalizing non-determinism: the choice data flow semi-rings

Internalizing the choice requires altering the semi-ring used in the analysis: we want to
replace the three vectors over mwp that can be assigned to an expression by a single vector
over {0, 1, 2} → mwp that captures the same three choices. For a program needing to
decide p times between the 3 available choices, this means replacing the 3 × p different
matrices in M(mwp) by a single matrix in M({0, 1, 2}p → mwp). As proven in ??, for
Qp
any strong semi-ring S and family of sets (Ai )i=1,...,p , both Ai → S and M( i=1 Ai → S)
are semi-rings, using the usual cartesian product of sets, and there exists an isomorphism
Qp
Qp
M( i=1 Ai → S) ∼
= i=1 Ai → M(S). This dual nature of the semi-ring considered is useful:
Qp
the analysis will now assign an element M of M( i=1 Ai → mwp) to a program;
Qp
representing M as an element of i=1 Ai → M(mwp) allows to use an assignment
Qp
⃗a = (a1 , . . . , ap ) ∈ i=1 Ai to produce a matrix M [⃗a] ∈ M(mwp), recovering the mwpflow that would have been computed by making the choices a1 , . . . , ap in the derivation.
▶ Remark 4. As the unique degree of non-determinism to assign a matrix to commands is
3, our modification of the analysis flow consists simply of recording the different choices by
letting Ai = {0, 1, 2} for all i = 1, . . . , p where p is the number of times a choice had to be
taken. Starting with ??, function calls will require potentially different sets Ai .
▶ Notation 1. In the following and in the implementation alike, we will denote a function
(a01 × · · · × a0p 7→ α0 ) + · · · + (ak1 × · · · × akp 7→ αk ) in Ap → mwp with Card(A) = k by,
omitting the product, (α0 δ(a01 , 0) · · · δ(a0p , p)) + · · · + (αk δ(ak1 , n) · · · δ(akp , p)), with δ(i, j) = m
if the jth choice is i, 0 otherwise. ?? will justify and explain this choice.
Our derivation system replaces the E3 and E4 rules with a single rule EA (“additive”),
and splits E2 in two exclusive rules, EM for “multiplicative” and ES for “simple” (atomic)
expressions—?? will prove how they are equivalent.

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

224

225

23:7

 p  m
w
▶ Example 5. We represent the vectors m , p and w from ?? with a single
0
0
0



pδ(0,0)+mδ(1,0)+wδ(2,0)
{07→p,17→m,27→w}
vector mδ(0,0)+pδ(1,0)+wδ(2,0) , that can be read as {07→m,17→p,27→w} , where we write 0
0

226

0

∼
for {0 7→ 0, 1 7→ 0, 2 7→ 0}2 . Since in particular3 , M({0,
1, 2}

 →
 mwp)= {0,
 1, 2} → M(mwp),

227

the obtained vector can be rewritten as 0 7→

228

3.2

229
230
231
232
233
234
235
236
237
238
239
240

241
242

p
m
0

, 1 7→

m
p
0

, 2 7→

w
w
0

.

Internalizing failure: de-correlating derivations and bounds

The original analysis stops when detecting a non-polynomial flow, puts an end to the chosen
strategy (i.e. set of choices) and restarts from scratch with another one. We adapt the rules
so that every derivation can be completed even in the presence of non-polynomial flows,
thanks to a new top element, ∞, representing failure in a local way.
Ignoring our previous modification in this subsection, the semi-ring mwp∞ we need to
consider is (mwp ∪ {∞}, 0, m, +∞ , ×∞ ), with ∞ > α for all α ∈ mwp, +∞ = max as before,
and α ×∞ β = 0 if α, β ̸= ∞ and α or β is 0, max(α, β) otherwise. This different condition
in the definition of ×∞ ensures that once non-polynomial flows have been detected, they
cannot be erased (as ∞ ×∞ 0 = ∞, some additional details are discussed in ??).
The only cases where the original analysis may fail is if the side conditions of L or W
(??) are not met. We replace those by L∞ and W∞ (??), which replace the problematic
coefficients with ∞, marking non-polynomial dependencies, and carry on the analysis.
▶ Example 6. The program from ?? would now receive three derivations (omitting the one
obtained from π0 , as the resulting matrix is identical):
..
.. π1
m
⊢ X1 + X2 : p

⊢ X1 + X2 :

0

243

⊢ X2 = X1 + X2 :

m m

0
0 p 0
0 0 m

⊢ loop X3 {X2 = X1 + X2} :

 A

m

 L∞
0

p
0 ∞ 0
0 p m

⊢ X2 = X1 + X2 :

 w  E2
w
0

m w

0
0 w 0
0 0 m

⊢ loop X3 {X2 = X1 + X2} :

 A

m

w 0
0 ∞ 0
0 0 m

 L∞

247

Of course, neither of those two derivations would yield polynomial bound—since they
contain
it becomes possible to determine that the last one is “better”—
 p∞ coefficients—but
w
∞
since p > ∞ —and to observe how their “failure” would propagate in larger programs,
0
possibly establishing that one fares better than the other in terms of non-polynomial growths.

248

3.3

244
245
246

249
250
251
252
253
254

Merging the improvements: illustrations and proofs

We prove that our system captures the original system in the sense that set aside ∞
coefficients, both systems agree (??), but also that exactly one matrix is produced per
program (??)—i.e. that we can analyze as many programs as originally, and still be correct
regarding the bounds. Before doing so, we would like to give more specifics on our system,
by combining the semi-rings and intuitions from the previous two subsections. We have
discussed our “axiomatic” (EA , EM , ES ) and “loop” rules (L∞ and W∞ ), but remain to

2
3

The implementation supports both coefficients from mwp and coefficients from {0, 1, 2}p → mwp, cf.
e.g. a simple assignment example assign_expression.c.
This is a variant of ?? from ??. While the latter lemma applies to algebras of square matrices, a
similar result holds for rectangular matrices of a fixed size; the algebraic structure is no longer that of a
semi-ring as rectangular matrices do not possess a proper multiplication, but the proof can be adapted
to show the existence of an isomorphism of modules between the considered spaces.

CVIT 2016

23:8

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

255
256
257
258
259

260

discuss the rules for assignment (A), if (I) and composition (C)—which is where both
improvements meet. Mathematically speaking, adopting the semi-ring defined over matrices
with coefficients in {0, 1, 2}p → mwp ∪ {∞} is straightforward, and we simply write ⊕ and
⊗ the operations resulting from merging the two transformations. We discuss in ?? how,
however, those operations are computationally costly and how we address this challenge.
▶ Example 7. Using our deterministic system presented in ??, consider the following:
⊢ X1 + X2 : V

EA
1

⊢ X1 = X1 + X2 : 1 ←
−V

261

A

EA

⊢ X1 - X3 : V ′

1

A

⊢ X1 = X1 - X3 : 1 ←
−V′
1

1

I

⊢ if b then {X1= X1+ X2} else {X1= X1- X3} : (1 ←
− V ) ⊕ (1 ←
− V ′)
262

w w
V = 0 7→ {1m ,p2 } ⊕ 1 7→ {1p ,m
2 } ⊕ 2 7→ {1 ,2 }

with

w w
V ′ = 0 7→ {1m ,p3 } ⊕ 1 7→ {1p ,m
3 } ⊕ 2 7→ {1 ,3 }

 

mδ(0,0)⊕pδ(1,0)⊕wδ(2,0) 0 0
(07→m)⊕(1 7→p)⊕(27→w) 0 0
1
∼
1←
− V = (07→p)⊕(1 7→m)⊕(27→w) m 0 = pδ(0,0)⊕mδ(1,0)⊕wδ(2,0) m 0
0
0 m
0
0 m

 

(07
→
m)⊕(1
→
7
p)⊕(27
→
w)
0
0
mδ(0,1)⊕pδ(1,1)⊕wδ(2,1)
0
0
1
′ ∼
0
m 0
0
m 0
1←
−V =
=
(07→p)⊕(1 7→m)⊕(27→w) 0 m

263
264
265
266
267
268

269
270

271

▶ Example 8. Our deterministic system now assigns to loop X3 {X2 = X1 + X2} from ??
the unique matrix
 m (07→p)⊕(1 7→m)⊕(27→w) 0   m pδ(0,0)⊕mδ(1,0) ⊕wδ(2,0) 0 
0 (07→m)⊕(1 7→∞)⊕(27→∞) 0
= 0 mδ(0,0)⊕∞δ(1,0)⊕∞δ(2,0) 0
0

272
273
274
275
276

277
278

279
280

281
282
283
284

285

286
287
288

pδ(0,1)⊕mδ(1,1)⊕wδ(2,1) 0 m

Some care is needed to perform the addition for the I rule: the choices in the left and
right branches are independent, so we must use coefficients in {0, 1, 2}2 → mwp for the 23
choices. While the mapping notation would require to use positions to describe which choice
is being refereed to, the δ notation makes it immediate, as it encodes in the second value of
δ that two choices are considered, numbering the choice in the left branch 0. Hence we can
sum the coefficients and obtain the matrix presented in the implementation as example7.c.

(07→p)⊕(1 7→0)⊕(27→0)

m

0

pδ(0,0)⊕0δ(1,0)⊕0δ(2,0)

m

where we observe that 1. only one choice, one assignment, 0, gives a matrix without ∞
coefficient, corresponding to the fact that, in the original system, only π0 could be used to
complete the proof, 2. the choice impacts the matrix locally, the coefficients being mostly
the same, independently from the choice, 3. the influence of X2 on itself is where possible
non-polynomial growth rates lies, as the ∞ coefficient are in the second column, second row.
We are now in possession of all the material and intuitions needed to state the correspondence between our system and the original one of Jones and Kristiansen.
▶ Theorem 9 (Determinancy and termination). Given a program P , there exists unique p ∈ N
and M ∈ M({0, 1, 2}p → mwp∞ ) such that ⊢ P : M .
Proof. The existence of the matrix is guaranteed by the completeness of the rules, as any
program written in the syntax presented in ?? can be typed with the rules of ??. The
uniqueness of the matrix is given by the fact that no two rules can be applied to the same
command. Details are provided in ??.
◀
▶ Theorem 10 (Adequacy). If ⊢ P : M , then for all ⃗a ∈ Ap , ⊢jk P : M [⃗a] iff ∞ ∈
/ M [⃗a].
Proof. The proof uses that P cannot be assigned a matrix in the original calculus iff the
deterministic calculus introduce a ∞ coefficient, and from the fact that both calculus coincide
in all the other cases. Details are provided in ??.
◀

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

289
290

291
292

293
294
295
296
297
298

▶ Corollary 11 (Soundness). If ⊢ P : M and there exists ⃗a ∈ Ap such that ∞ ∈
/ M [⃗a], then
every value computed by P is bounded by a polynomial in the inputs.
Proof. This is an immediate corollary of the original soundness theorem [?, Theorem 5.3]
and of ??.
◀
This proves that the two analyses coincide, when excluding ∞, and that we can re-use the
original proofs. However, our alternative definition should be understood as an important
improvement, as it enables a better proof-search strategy while optimizing the memory
usage, and hence enables the implementation (??). It also lets the programmer gain more
fine-grained feedback, and illustrates the flexibility of the analysis: the latter will also be
demonstrated by the improvements we discuss in the next section.

4

299

Extending and improving the analysis: functions and efficiency

310

To improve this analysis, one could try to extract tight bound, to certify it, or to port it to a
compiler’s intermediate representation. Adding constant values is arguably immediate [?, p.
3] but handling pointers, even if technically possible, would probably require significant work.
This illustrates at the same time the flexibility of the analysis, and the distance separating
ICC-inspired techniques from their usage on actual programs. We decided to narrow this
gap along two axes: the first one consists of allowing function definitions and calls in our
syntax. It is arguably a small improvement, but illustrates nicely the compositionality of
the analysis, and includes recursively defined functions. The second extension intersects the
theory and the implementation: it details how our semi-ring structure can be leveraged to
maintain a tractable algorithm to compute costly operations on our matrices, and to separate
the problem of deciding if a bound exists from computing its form.

311

4.1

300
301
302
303
304
305
306
307
308
309

312
313
314

Leveraging compositionality to analyze function calls

Thanks to its compositionality, this analysis can easily integrate functions and procedures,
by re-using the matrix and choices of a program implementing the function called. We begin
by adding to the syntax the possibility of defining multiple functions and calling them:

316

▶ Definition 12 (Functions). Letting R (resp. f) range over variables (resp. function names),
we add function calls4 to the commands (??) and allow function declarations:

317

C :=Xi = f(X1, . . ., Xn)

315

318
319
320
321

322
323
324

23:9

F := f(X1, . . ., Xn){C; return R}

In a function declaration, f(X1, . . ., Xn) is called the header, and the body is simply C
(i.e., return R is not part of the body). A program is now a series of function declarations
such that all the function calls refer to previously declared functions—we deal with recursive
calls in ??—and a chunk is a series of commands.
Now, given a function declaration computing f , we can obtain the matrix Mf by analyzing
the body of f as previously done. It is then possible to store the assignments ⃗a0 , . . . , ⃗ak ,
for which no ∞ coefficients appear5 , and to project the resulting matrices to only keep the

4
5

Function calls that discard the output—procedures—could also be dealt with easily, but are vacuous in
our effect-free, in particular pointer-free, language
Allowing ∞ coefficients would not change the method described nor its results, but it does not seem
relevant to allow calling functions that are not polynomially bounded.

CVIT 2016

23:10

325
326
327
328
329
330

331

332
333

334

335

336
337
338

339

340

341
342
343
344
345
346

347
348
349
350
351
352
353
354

355
356

357
358

359

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

vector at R that provides quantitative information about all the possible dependencies of the
output variable R w.r.t. input values, possibly merging choices leading to the same result.
After this, we are left with a family (Mf [⃗a0 ])|R , . . . , (Mf [⃗ak ])|R of vectors—as the syntax here
is restricted to functions with a single output value, even if accommodating multiple return
values would be dealt with the same way—that we can re-use when calling the function.
The analysis of the command calling f is then dealt with the F rule below:
F
i
⊢ Xi = F(X1,. . ., Xn) : 1 ←
− (((Mf [⃗a0 ])|R )δ(0, c) ⊕ · · · ⊕ ((Mf [⃗ak ])|R )δ(k, c))
This rule introduces a choice c over k possible matrices, and it is possible that k ̸= 3, but
this is not an issue, since our semi-ring construction can accommodate any set of choice A.
▶ Example 13. Consider the following two programs Q and P :
int f ( X 1 , X 2 ){
while b do { X 2 = X 1 + X 1 };
Q=
return X 2 ;
}

int foo ( X 1 , X 2 ){
X2=X1+X1;
P =
X 1 = f ( X 2 , X 2 );
}

We first have ⊢ X2 = X1 + X1 : V for V = m0 pδ(0,0)⊕pδ(1,0)⊕wδ(2,0)
, and since V ∗ =
0


∞δ(0,0)⊕∞δ(1,0)⊕wδ(2,0)
m pδ(0,0)⊕pδ(1,0)⊕wδ(2,0)
, applying W∞ gives ⊢ Q : m
. Noting
0
m
0
m
that only one choice gives an ∞-free matrix, we can now carry on the analysis of P:
..
F
.
1
w
⊢ X2 = X1 + X1 : V ⊢ X1 = f(X2, X2) : 1 ←
− (( m
) δ(0, c))
C
1
w
) δ(0, c))
⊢P :V ⊗1←
− (( m
In this particular case, the c choice can be discarded, since only one option is available.
Now, to prove that the F rule faithfully extends the analysis (??), i.e. preserves ??, we
prove that the analysis of the program “inlining” the function call—as defined below—is, up
to some bureaucratic variable manipulation and ignoring some ∞ coefficients, the same as
the analysis resulting from using our rule. Intuitively, this mechanism provides the expected
result because the choices in the function do not affect the program calling it, and because
their sets of variables are disjoint—except for the return variable.
▶ Definition 14 (In-lining function calls). Let P be a chunk containing a call to the function
f , and F be the function declaration computing the function f . The context P [·], a chunk
containing a slot [·], is obtained by replacing in P the function call Xi=f(X1, . . ., Xn), with
X’1=X1; . . .; X’n=Xn; [·] Xi=R, for R, X’1, . . ., X’n fresh variables added to the header
containing the chunk.
The chunk F̃ is obtained from the body of F by renaming the input variables to X’1, . . .,
X’n, and the variable returned by F to R. The code P [F ] is finally obtained by computing
the chunk F̃ , and inserting it in place of the symbol [·] in P [·].
That P and P [F ] have, at the end of their executions, the same values stored in the
variables of P is straightforward in our imperative programming language.
▶ Example 15. The in-lining of Q in P from ?? would give the following chunck Q̃ and
context P [·], P [Q] being obtained by replacing in the latter [·] with the former:

Q̃ = while b do { R = X ’ 1+ X ’1 };

int foo ( X 1 , X 2 , X ’1 , R ){
X2 = X1 + X1 ;
X ’1 = X 2 ;
P [·] =
[·]
X1=R;
}

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

360
361
362

363
364
365
366
367
368

369
370
371
372
373

374

375

376
377
378

379
380

381
382
383
384
385

386

387
388
389
390
391
392
393
394
395
396
397
398

23:11

The analysis of P (excluding the function call) and Q is implemented at example15a.c,
and of P[Q] at example15b.c: this latter diverges with ?? only up to projection and
∞-coefficients that are removed by F but not when in-lining the function call.
Now, we need to prove that the matrices M (P )—obtained by analyzing P and using the
F rule for Xi=f(X1, . . ., Xn);—and M (P [F ])—obtained by analyzing the inlined P [F ]—
are the same. However, to avoid conflict with the variables and to project the matrices
on the relevant values, some bureaucracy is needed: we write ΠP (M (P [F ])) (resp. (1 −
ΠP )(M (P [F ]))) the projection of M (P [F ]) onto the variables in (resp. not in) P . Some
non-deterministic choices may appear within the (modified) chunk F̃ inside P [F ], i.e.
Qp+1
the coefficients of M (P ) are elements of the semi-ring i=1 Ai → M(mwp), with one
particular choice corresponding to the F rule—we write the corresponding index i0 ;
Qp+k
the coefficients of M (P [F ]) are elements of the semi-ring i=1 Bi → M(mwp), where k
choices are made within the chunk F̃ —we write the corresponding indexes j1 , j2 , . . . , jk
(note these are in fact consecutive indexes).
We note π : {1, . . . , p + k} → {1, . . . , p + 1}
 the projection of the choices in P [F ] onto
if j < j1
 j
the corresponding choices in P , i.e. π(j) =
i0
if j1 ⩽ j < jk . We note that

j−k+1
if jk < j
each matrix used as axiom in the function call corresponds to a specific assignment on
Qjk
indexes j1 , . . . , jk . We write Ψ : Ai0 → i=j
Bi the corresponding injection, extended to
1
Qp+1
Qp+k
Ψ̄ : i=1 Ai → i=0 Bi straightforwardly.
Qp+1
▶ Theorem 16. For all ⃗a in i=1 Ai , (M (P ))[⃗a] = (1 − ΠP )(M (P [F ]))[Ψ̄(⃗a)], and for all
Qp+k
β in i=0 Bi not in the image of Ψ̄, (1 − ΠP )(M (P [F ])[β]) contains ∞.
Proof. It is sufficient to prove it for the simplest chunk P containing only one command
Xi = f(X1, . . ., Xn). This comes from the compositional nature of the analysis, as a
sequence of commands is assigned the product of the matrices of each individual command.
Then, checking the theorem in this case is a straightforward, though tedious (due to keeping
track of all indices), computation.
◀

4.2

Integrating recursive calls, the easy way

The question of dealing with self-referential, or recursive, calls, naturally arises when extending
to function calls. It turns out that our approach makes such cases easy to handle.
A program implementing a function rec calling itself cannot use the F rule presented
above as is, since the result of the analysis of rec is precisely what we are trying to establish.
However, if rec takes two input variables X1 and X2 and its return value is assigned to a
third variable X3, then we already know that the vector at 3 will need to be replaced by the
vector capturing the dependency between X1, X2, and the return variable of rec (which we
will take to be X3 in our example). The solution consists in replacing the actual values in
this vector by variables α, β ranging over values in mwp∞ , terminating the analysis with
those variables, and then to resolve the equation—which is easy given the small size of the
mwp∞ semiring.
As an example6 , consider the following program and compute the corresponding matrix:
6

Where we use variables that are not parameters, following ??, and where our recursive call does not
terminate: we are focusing on growth rates and not on termination, and keep the example compact.

CVIT 2016

23:12

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

399

int rec ( X 1 , X 2 ){
X1 = X1 + X2;
X 3 = rec ( X 1 , X 2 );
return X 3 ;
}


403

405



m

and since the third vector should be equal to

402

404

=

αm =
αp ⊕ β =

α
β



407

4.3

410
411
412
413
414
415
416
417
418
419
420
421
422
423
424
425
426
427
428
429
430

431
432
433



 

0
α
3
⊗1←
− β
0
0
m
αmδ(0,0)⊕αpδ(1,0)⊕αwδ(2,0)
αpδ(0,0)⊕αmδ(1,0)⊕αwδ(2,0)⊕β
0



  p 0 αp 
 w 0 αw 
, m m αm⊕β and w m αw⊕β ,
0 0

0 0

0

0

gives three systems of equations:


α
β

αw
αw ⊕ β

= α
= β

The smaller solution to the first (resp. second, third) equational system is {α = m; β = p}
(resp. {α = p; β = p} , {α = w; β = w}), and asa consequence,
we find two meaningful
 
solutions (all others being larger than those):

409

0 αm
p m αp⊕β
0
0
α 0
β , this
0

αp =
αm ⊕ β =

406

408

0
m
0
0
m
0

pδ(0,0)⊕mδ(1,0)⊕wδ(2,0)
0
mδ(0,0)⊕pδ(1,0)⊕wδ(2,0)
pδ(0,0)⊕mδ(1,0)⊕wδ(2,0)
0

Using the assignments 0, 1 and 2 gives

400

401

 mδ(0,0)⊕pδ(1,0)⊕wδ(2,0)

m
p
0

and

w
w
0

.

Taking advantage of polynomial structure to compute efficiently

Ensuring that the analysis is tractable is an important part of our contribution. For a
program accepting n different derivations and having k different derivations that cannot be
completed, the original flow calculus must run at most k + 1 times to find one derivation,
while our analysis outputs the k + n different derivations in one run, and then sorts them—as
discussed next—by listing all the evaluations and looking for ∞ values. In this task, the C
rule, that allows building programs from commands, is obviously crucial and consists simply
in multiplying two matrices: however, since we are internalizing the choices, those matrices
contain a mixture of functions from choices to coefficients in mwp∞ and of coefficients in
mwp. Multiplying such matrices is more costly, but also essential: an 8-line program such
as explosion.c requires to multiply elements of its matrix 34,992 times7 . This forces to
Qp
represent and manipulate the elements of i=1 Ai → M(mwp)—setting aside ∞ coefficients
for a moment—cleverly: simple comparison showed that the improved algorithm presented
below made the analysis roughly five times faster (??).
As discussed in ??, elements of this semi-ring are represented as polynomials w.r.t. the
Qp
generating set given by the functions δ(i, j) : i=1 Ai → mwp defined by δ(i, j)(a1 , . . . , ap ) =
Qp
m if aj = i and δ(i, j)(a1 , . . . , ap ) = 0 otherwise, i.e. an element of i=1 Ai → mwp is
Pn
Qki
represented as a polynomial i=1 αi j=1 δ(ai,j , bi,j ) with αi ∈ mwp.
Qki
This basis has an important property: the monomials αi j=1
δ(ai,j , bi,j ) in a polynomial
can be ordered so that the product with another monomial is ordered, i.e. if α ⩽ β and
both α × γ and β × γ are non-zero, then α × γ ⩽ β × γ. This order is leveraged to obtain
efficient algorithms, similar to what is done using Gröbner bases for computation of standard
polynomials [?]. For instance, the algorithm for multiplication of polynomials uses this
Pn
Qki
property to compute the product of an ordered polynomial P with i=1 αi j=1
δ(ai,j , bi,j ):
Qki
1. compute the products Pi = P × αi j=1
δ(ai,j , bi,j ) for all i;
2. compare and order a list L of all the first elements of those polynomials;
3. append the smallest element to the result and remove it from the corresponding Pi ;

7

The need to optimize functions is made even more obvious when we discuss benchmarking in ??.

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

434
435

4. insert the (new) first element of Pi to the list L if it exists;
5. if L is non-empty, go back to step ??.

439

When adding or multiplying polynomials, which consist of monomials, we check if a
monomial is contained or included by another, and exclude all redundant cases (cf. contains
or includes). This is also done when inserting monomials. Thus we keep polynomials free
of implementation choices that we would otherwise have to handle during evaluation.

440

4.4

436
437
438

441
442
443
444
445
446
447
448
449
450
451
452
453
454
455
456
457
458
459
460
461
462
463
464
465
466
467
468
469
470
471
472
473
474
475

23:13

Deciding the existence of a bound faster thanks to delta graphs

Qp
Adopting the i=1 Ai → mwp∞ semi-ring allows completing all derivations simultaneously,
Qp
but remains to determine if there exists an assignment ⃗a ∈ i=1 Ai s.t. the resulting matrix
is ∞-free, to decide whenever a program accepts a polynomial bound: this is the evaluation
step. Despite the optimizations detailed above that simplifies the task, this phase remains
particularly costly, since the number of assignment grows exponentially w.r.t. the number
of choice, which is linear in the number of variables. While this step is necessary (in one
form or another) if one wishes to produce the actual mwp matrices certifying polynomial
bounds, we implemented a specific data structure to keep track of assignments resulting in
∞ coefficients on the fly, thus allowing the analysis to provide a qualitative answer quickly.
This section details how those delta graphs allow to immediately determines whenever a
polynomial bound exists without having to compute the corresponding matrix, something
that was not possible in the original, non-deterministic, calculus.
A delta graph is a graph whose vertices are monomials. The graph is populated during
the analysis by adding those monomials that appear with an infinite coefficient—i.e. possible
choices leading to ∞ in the resulting matrix. This graph is structured in layers: each layer
corresponds to the size of the monomials (the number of deltas) it contains. The intuition is
Qp
that a monomial—or rather a list of deltas δ(_, _)— defines a subset of the space i=1 Ai ;
the less deltas in the monomial, the greater the subspace represented8 . As we populate
the delta graph, we create edges within a given layer to keep track of differences between
monomials: we add an edge labeled i between two monomials if and only if they differ only
on one delta δ(_, i) (i.e. one is obtained from the other by replacing the first index of δ(_, i)).
This is used to implement a fusion method on delta graphs, which simplifies the structure:
as soon as a monomial m in layer n has Card(Ai ) − 1 outgoing edges labelled i, we can
remove all these monomials and insert a shorter monomial in layer n − 1, obtained from m
PCard(A )−1
by simply removing δ(_, i). This implements the fact that k=0 i
mδ(k, j) = m.
Now, remember the delta graph represents the subspace of assignments for which an ∞
appears. If at some point the delta graph is completely simplified (i.e. “fusions” to the graph
with a unique monomial consisting in an empty list of δ(_, _)), it means the whole space of
assignments is represented and no mwp-bounds can be found. On the contrary, if the analysis
ends with a delta graph different from the completely simplified one, at least one assignment
exists for which no infinite coefficients appear, and therefore at least one mwp-bound exists.
This allows to answer the question “Is there at least one mwp-bound?” without actually
computing said bounds. Based on the information collected in the delta graph and the matrix
with polynomial coefficients, one can however recover all possible matrix assignments by
going through all possible valuations.

8

Our intuitions here come from the standard topological structure of spaces of infinite sequences, where
such a monomial represents a “cylinder set”, i.e. an element of the standard basis for open sets.

CVIT 2016

23:14

476
477
478
479
480
481
482
483
484
485

486

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

This last part is implemented with a specific iterator that leverages the information
collected in the delta graph to skip large sets of valuations in a single step. For instance,
suppose the monomial δ(1, 1) lies in the delta graph—i.e. that an infinite coefficient will be
reached if the second index is equal to 1. When asked the valuation after (0, 0, 2, 2) (and
supposing that Card(Ai ) = 3 for all i), our delta_iterator will jump directly to (0, 2, 0, 0),
skipping all intermediate valuation of the form (0, 1, a, b) in a single step. Similarly, it will
jump from (1, 0, 2, 2) to (1, 2, 0, 0), again skipping several valuations at a time, providing a
faster analysis. Note that the implementation required care, to correctly jump when given
additional informations from the delta graph, e.g. to produce (2, 0, 1, 0) as the successor of
(0, 0, 2, 2) if δ(0, 0), δ(1, 1) and δ(0, 2) all belong to the delta graph.

5

Implementing, testing and comparing the analysis

499

Demonstrating the implementability of the improved and extended mwp-bounds analysis
requires an implementation. Our open-source solution, packaged through Python Package
Index (PyPI) as pymwp, is a standalone command line tool, written in Python, that automatically performs growth-rate analysis on programs written in a subset of the C programming
language. For programs that pass the analysis, it produces a matrix corresponding to the
input program and a list of valid derivation choices; and for programs that do not have
polynomial bounds, it reports infinity. Our motivation for choosing C as the language of
analysis resulted from its central role and similarity with the original while language. Python
was an ideal choice for the implementation because of its plasticity, collection of libraries,
and because it allowed partial reuse of a previous flow analysis tool [?, ?, ?]. The source code
is available on Github, along with an online demo, and detailed documentation [?] describing
its current supported features and functionality. We now discuss how we tested and assesed
it, and how it compares (or, rather does not compare) to other similar approaches.

500

5.1

487
488
489
490
491
492
493
494
495
496
497
498

Experimental evaluation

513

We allocated extensive focus and effort on testing and profiling our implementation, to ensure
the correctness and efficiency of the analysis, and with the terminal objective of obtaining a
usable tool. The test suite includes 42 C programs, carefully designed to exercise different
aspects of the analysis, ranging from basic derivations, to ones producing worst-case behavior
(by yielding e.g. dense matrices or exponential number of derivations), and classical examples
such as computing the greatest common divisor or exponentiation.
We refer to our benchmarks (presented in ??) for measured analysis results for each
program. The most salient aspect is that our analysis is extremely fast (the time is measured
in milliseconds) despite important numbers of function calls (in the 10k range, excluding
builtin Python language calls, for 10-lines programs). Even examples tailored to stress
our implementation cannot make the analysis go over 4 seconds. We cannot compare
our implementation with implementations of the original analysis, since it has never been
implemented, and (according to our attempts) cannot be implemented in any realistic manner.

514

5.2

501
502
503
504
505
506
507
508
509
510
511
512

515
516
517
518

Related tools and incompatible metrics

This work was inspired by the series of works of the flow analysis from the “Copenhagen
school” [?, ?]. The overall flow analysis approach is related in spirit to abstract interpretation [?, ?]; that bounds transitions between states (e.g. commands) instead of states [?].
This approach shaped the implementation of tools detecting loop quasi-invariants [?, ?].

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

519
520
521
522
523
524
525
526
527
528
529
530
531
532
533
534
535
536
537
538
539
540
541
542

543

544
545
546
547
548
549
550
551
552
553
554
555
556
557
558
559
560
561
562
563
564

23:15

Other communities share a similar goal of inferring resource-usage. Complexity analyzers
such as SPEED [?] for C++, COSTA [?] for Java bytecode, ComplexityParser [?] for Java,
Resource Aware ML for OCaml [?] or Cerco [?] and Verasco [?] for C generate (certified) cost
or runtime analysis on (subsets of) imperative programming languages. Embracing such a
large diversity is difficult, but our technique is different from existing implementations and
tools: most of them focus on worst-case resource-usage complexity or termination, while
we are interested in upper-bounds on the final values of program variables, i.e. we focus on
growth instead of actual values. This makes the comparison with our approach difficult, but
highlights at the same time its uniqueness in today’s landscape of static analyzers.
Further, our approach provides other desirable properties: 1. it is compositional, which
allows to “hot-plug” bounds of previously analyzed functions without additional work, 2. it
is modular, as the internal machinery can be altered—as in this paper—without having to
re-develop the theory, 3. it is language-independent, as it reasons abstractly on imperative
languages, but can be applied to real programs, as our implementation illustrates, and should
extend to more complex languages, 4. it is lightweight and programmer-friendly, as it is fast,
does not require annotations or to record value ranges, 5. it studies growth independently
from e.g. iteration bounds, thus sidestepping difficult cases that worst-case analysis has to
tackle, and 6. it may enable tight bounds on programs, as it has been done recently [?] for a
similar analysis [?]. In particular compositionality is a highly desirable property–because
otherwise the analysis needs to be re-run on programs or API whenever embedded into
different pieces of software–yet difficult to achieve by most other approaches, as discussed
and partially remedied recently [?]. While we suppose one approach could be used to derive
the result obtained by the other, we do believe the originality of our pioneering ICC-based
approach may inspire new and original directions in static program analysis.

6

Conclusion: limitations, strengths and future work

This work attempts to illustrate the usefulness and applicability of ICC results, but also the
need to refine and adapt them. We showed that the mwp-flow analysis as originally described
cannot scale to programs in a real programming language: while the considered analysis
is definitely powerful and elegant, its mathematical nature let some costly operations go
unchecked. However we have shown that, extended and coupled to optimizations techniques,
its result allows the development of a novel and original static analysis technique on imperative
programs, focused on growth rather than on termination or worst-case bounds.
This work is a proof of concept and it has limitations, both theoretical and practical: the
theory is missing memory uses, pointers, and arrays and the supported feature set of the
implementation could be extended. But instead of focusing on what this analysis cannot
perform, we would like to stress that all the tools are in place to perform similar analysis
on intermediate representations of code in compilers, which will naturally simplify the task
of fitting richer program syntax to our analysis, and brings this technique yet another step
closer to practical use cases.
Our next steps include certifying the analysis using the Coq proof assistant [?], and
implementing the analysis in certified tools such as the Compcert compiler [?] (or, more
precisely, its static single assignment version [?]) or certified-llvm [?]. The plasticity of both
compilers and of the implemented analysis should facilitate porting our results and approaches
to support further programming languages in addition to C. As complexity analysis is notably
difficult in Coq [?], we believe a push in this direction would be welcome, and that ICC
provides all the needed tools for it.

CVIT 2016

23:16

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

565

A

566

A.1

567
568

569
570

571
572
573
574
575
576
577

578

579

580

581

582

583
584

585
586

587

Technical appendix on semi-rings
The mwp semi-ring

This subsection briefly recall the definition of semi-ring (??) and proves that the mwp
semi-ring (??) is indeed a semi-ring (??).
▶ Definition 17 (Semi-ring). A semi-ring S = (S, 0, 1, +, ×) is specified by a set S and two
binary operations + (addition) and × (multiplication) such that {0, 1} ∈ S and
1. (S, 0, +) is a commutative monoid: the operation + is associative, commutative, and has
0 as the identity element,
2. (S, 1, ×) is a monoid: the operation × is associative and has 1 as the identity element,
3. the operation × distributes with respect to +: for all a, b, c ∈ S, a × (b + c) = a × b + a × c
and (b + c) × a = b × a + c × a
We call S a strong semi-ring if, additionally, 0 annihilates S, i.e.
4. 0 × a = a × 0 = 0 for all a ∈ S.
▶ Lemma 18 (mwp semi-ring). The tuple ({0, m, w, p}, 0, m, +, ×), with
0 < m <(
w < p,
α if α ⩾ β
α+β =
β otherwise
(
α + β if α ̸= 0 and β ̸= 0
α×β =
0
otherwise
is a strong semi-ring.
Proof. We prove that ({0, m, w, p}, 0, m, +, ×) as defined respects the conditions of ??. The
proof is straightforward but detailed nevertheless.
({0, m, w, p}, 0, +) is a commutative monoid We prove that ({0, m, w, p}, +) is a commutative monoid by showing that it is associative, commutative, and has 0 as identity.
Associativity (α + β) + γ = α + (β + γ)
Case 1: α ⩾ β ⩾ γ
α=α

588
589
590
591

=⇒

α+γ =α+β

=⇒

(α + β) + γ = α + (β + γ)

Case 2: α ⩾ γ ⩾ β
α=α

592
593
594
595

=⇒

α+γ =α+γ

=⇒

(α + β) + γ = α + (β + γ)

Case 3: β ⩾ α ⩾ γ
β=β

596
597
598
599

=⇒

β+γ =α+β

=⇒

(α + β) + γ = α + (β + γ)

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

23:17

Case 4: β ⩾ γ ⩾ α
β=β

600
601
602
603

=⇒

β+γ =α+β

=⇒

(α + β) + γ = α + (β + γ)

Case 5: γ ⩾ α ⩾ β
γ=γ

604
605
606
607

=⇒

α+γ =α+γ

=⇒

(α + β) + γ = α + (β + γ)

Case 6: γ ⩾ β ⩾ α
γ=γ

608
609
610
611

612
613
614

615

616
617

618
619
620
621
622
623

=⇒

β+γ =α+γ

=⇒

(α + β) + γ = α + (β + γ)

Commutative Property Both cases are immediate:
Case 1: α ⩾ β =⇒ α + β = α = β + α
Case 2: β ⩾ α =⇒ α + β = β = β + α
Identity element is 0
0+0=0

0+m=m

0+w =w

0+p=p

({0, m, w, p}, m, ×) is a monoid We now prove that ({0, m, w, p}, m, ×) is a monoid by
showing that it is associative, has m as identity, and has 0 as the annihilator.
Associativity (α × β) × γ = α × (β × γ)
Case 1: α, β, γ ∈ {m, w, p}
α × β = α + β Associativity of operation + is shown in the proof of the commutative
monoid, ({0, m, w, p}, +).
Case 2: α, β, or γ equals 0
By definition of multiplication, the product is 0.
Identity element is m

624

0×m =0 =m×0

625

m×m=m=m×m

626

w×m =w =m×w

627
628

p×m =p =m×p
0 annihilates {0, m, w, p}

629

0×0 =0=0×0

630

m×0=0=0×m

631

w×0 =0=0×w

632
633

634
635

p×0 =0=0×p
Distribution of multiplication over addition We conclude by proving that × distributes
over +.

CVIT 2016

23:18

636

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

Right Distribution α × (β + γ) = (α × β) + (α × γ)
Case 1: β ⩾ γ
α×β =α×β

=⇒

637

α × (β + γ) = (α × β) + (α × γ)

=⇒

638
639

Case 2: γ ⩾ β

α × (β + γ) = (α × β) + (α × γ)

=⇒

641
642

643

α×γ =α×γ

=⇒

640

Left Distribution (α + β) × γ = (α × γ) + (β × γ)
Case 1: α ⩾ β
α×γ =α×γ

=⇒

644

(α + β) × γ = (α × γ) + (β × γ)

=⇒

645
646

Case 3: β ⩾ α

651
652

653
654

655
656
657
658
659

660

661
662

663
664

665
666

667

(α + β) × γ = (α × γ) + (β × γ)

=⇒

648
649

650

β×γ =β×γ

=⇒

647

A.2

◀

Matrix semi-ring

This subsection explains and details how matrices with coefficients in a semi-ring can be
used to construct semi-rings.
▶ Lemma 19 (Matrix semi-ring). Given a strong semi-ring S = (S, 0, 1, +, ×), the tuple
M = (M , 0, 1, ⊕, ⊗), with
M the set of all n × n matrices over S, for all n ∈ N,
0 defined by M = 0 iff Mij = 0 for all i and j,
1 defined by M = 1 iff Mij = 1 for i = j, Mij = 0 otherwise,
⊕ defined by C = A ⊕ B iff Cij = Aij + Bij ,
Pn
⊗ defined by C = A ⊗ B iff Cij = k=1 Aik × Bkj ,
is a strong semi-ring.
Proof. We prove that M = (M , 0, 1, ⊕, ⊗) as defined respects the conditions of ??. Let
A,B,C be n × n matrices over S where n ∈ N.
(M , 0, 1, ⊕) is a commutative monoid We prove that (M , ⊕) is a commutative monoid
by showing that it is associative, commutative, and has 0 as identity.
Associativity (A ⊕ B) ⊕ C = A ⊕ (B ⊕ C) iff ((A ⊕ B) ⊕ C)ij = (A ⊕ (B ⊕ C))ij for all
i, j.
((A ⊕ B) ⊕ C)ij = (A ⊕ B)ij + Cij

668

= (Aij + Bij ) + Cij

669

= Aij + (Bij + Cij )

670

= Aij + (B ⊕ C)ij

671
672

= (A ⊕ (B ⊕ C))ij

(by associativity of +)

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

673

Commutative Property A ⊕ B = B ⊕ A iff (A ⊕ B)ij = (B ⊕ A)ij for all i, j.

674

(A ⊕ B)ij = Aij + Bij

675

= Bij + Aij

676
677

= (B ⊕ A)ij

678
679

680

(A ⊕ B)ij = Aij + Bij
= 0 + Bij

682
683

= Bij

685

686
687

688

(by commutativity of +)

Identity element is 0 Let A = 0, then Aij = 0 for all i, j, and 0 is the identity element
iff Aij + Bij = Bij for all i, j

681

684

23:19

(by identity of +)

(M , 1, ⊗) is a monoid We now prove that (M , ⊗) is a monoid by showing that it is associative and has 1 as identity.
Associativity (A ⊗ B) ⊗ C = A ⊗ (B ⊗ C) iff ((A ⊗ B) ⊗ C)ij = (A ⊗ (B ⊗ C))ij for all
i, j.
((A ⊗ B) ⊗ C)ij = (
=

689

=

690

=

691

=

692

n
X

Aik × Bkj ) ⊗ C

k=1
n X
n
X

(

Aik × Bkj )il × Clj

l=1 k=1
n X
n
X

(Aik × Bkl ) × Clj

l=1 k=1
n X
n
X

Aik × (Bkl × Clj )

(by assoc. of ×)

k=1 l=1
n
X

n
X
Aik × (
Bil × Clj )kj

k=1

l=1

693

n
X
=A⊗(
Bil × Clj )

694
695

= (A ⊗ (B ⊗ C))ij

l=1

696
697

698

Identity element is 1 A ⊗ B = B and B ⊗ A = B where A = 1 iff Aij = 1 for i = j and
Aij = 0 otherwise.
(A ⊗ B)ij =

n
X

Aik × Bkj

k=1
699

700

= (Aii × Bij ) +
= (1 × Bij ) +

n
X

0 × Bkj

k=1,k̸=i
n
X

701

= (1 × Bij ) +

Aik × Bkj

k=1,k̸=i
n
X

0

(by def. of 1)

(by annihilation prop. of 0)

k=1,k̸=i
702

= (1 × Bij )

(by identity of +)

703
704

= Bij

(by identity of ×)

CVIT 2016

23:20

705

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

(B ⊗ A)ij =

n
X

Bik × Akj

k=1
706

707

= (Bij × Ajj ) +
= (Bij × 1) +

n
X

Bik × Akj

k=1,k̸=j
n
X

Bik × 0

(by def. of 1)

k=1,k̸=j
n
X

708

= (Bij × 1) +

0

(by annihilation prop. of 0)

k=1,k̸=j
709

= (Bij × 1)

(by identity of +)

710
711

= Bij

(by identity of ×)

712

713

714

715

0 annihilates M A ⊗ B = 0 and B ⊗ A = 0 where A = 0 iff Aij = 0 for all i, j.

(A ⊗ B)ij =
=
=

n
X
k=1
n
X
k=1
n
X

Aik × Bkj
0 × Bkj

(by def. of 0)

0

(by annihilation prop. of 0)

k=1
716
717

718

719

720

=0

(B ⊗ A)ij =
=
=

n
X
k=1
n
X
k=1
n
X

Bik × Akj
Bkj × 0

(by def. of 0)

0

(by annihilation prop. of 0)

k=1
721
722
723
724
725

726

727

728

=0
Distribution of multiplication over addition
Right Distribution A ⊗ (B ⊕ C) = (A ⊗ B) ⊕ (A ⊗ C) iff (A ⊗ (B ⊕ C))ij = ((A ⊗ B) ⊕
(A ⊗ C))ij for all i, j.

A ⊗ (B ⊕ C))ij =
=
=

n
X
k=1
n
X
k=1
n
X
k=1


Aik × (Bkj + Ckj )

(Aik × Bkj ) + (Aik × Ckj )
(Aik × Bkj ) +

n
X
k=1

(Aik × Ckj )

(by right distribution of ×)

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

729

= (A ⊗ B)ij + (A ⊗ C)ij

730
731

= ((A ⊗ B) ⊕ (A ⊗ C))ij

732
733

Left Distribution (A⊕B)⊗C = (A⊗C)⊕(B⊗C) iff ((A⊕B)⊗C)ij = ((A⊗C)⊕(B⊗C))ij
for all i, j.

((A ⊕ B) ⊗ C)ij =

734

=

735

=

736

n
X

(Aik + Bik ) × Ckj

k=1
n
X
k=1
n
X

(Aik × Ckj ) +

n
X

(Bik × Ckj )

= (A ⊗ C)ij + (B ⊗ C)ij

738
739

= ((A ⊗ C) ⊕ (B ⊗ C))ij

742
743
744

745
746

747
748
749
750
751

752

753
754

(by left distribution of ×)

k=1

737

741




(Aik × Ckj ) + (Bik × Ckj )

k=1

740

23:21

◀

For simplicity, we will write M as M(S) = (M (S), 0, 1, ⊕, ⊗).

A.3

Choices semi-ring

This subsection explains and details how functions into semi-ring coefficients can be used
to construct semi-rings (??), and the interplay between this construction and the matrix
semi-ring from the previous subsection (??) using the notion of semi-ring isomorphism (??).
▶ Lemma 20 (Choices semi-ring). Given a strong semi-ring S = (S, 0, 1, +, ×) and a set A,
the tuple F = (F , 0, 1, ⊞, ⊠), with
F the set of functions from A to S,
0 the constant function 0(a) = 0 for all a ∈ A,
1 the constant function 1(a) = 1 for all a ∈ A,
⊞ defined componentwise: (f ⊞ g)(a) = (f (a)) + (g(a)), for all f , g in F and a ∈ A,
⊠ defined componentwise: (f ⊠ g)(a) = (f (a)) × (g(a)), for all f , g in F and a ∈ A,
is a strong semi-ring.
Proof. (F , 0, ⊞) is a commutative monoid We first prove that (F , 0, ⊞) is a commutative
monoid by showing that it is associative, commutative, and has 0 as identity.
Associativity

755

((f ⊞ g) ⊞ h)(a) = (f (a) + g(a)) + h(a)

756

= f (a) + (g(a) + h(a))

757
758

= (f ⊞ (g ⊞ h))(a)

(by assoc. of +)
(by def. of ⊞)

Commutativity
759

(f ⊞ g)(a) = f (a) + g(a)

760

= g(a) + f (a)

761
762

= (g ⊞ f )(a)

(by commutativity of +)
(by def. of ⊞)

CVIT 2016

23:22

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

Identity element is 0
763

(0 ⊞ f )(a) = 0(a) + f (a)
= 0 + f (a)

764

= f (a)

765
766

767
768

(by def. of 0)
(by identity prop of +)

(F , 1, ⊠) is a monoid We now prove that (F , 1, ⊠) is a monoid by showing that it is associative and has 1 as identity.
Associativity

769

((f ⊠ g) ⊠ h)(a) = (f (a) × g(a)) × h(a)

770

= f (a) × (g(a) × h(a))

771
772

= (f ⊠ (g ⊠ h))(a)

(by assoc. of ×)
(by def. of ⊠)

Identity element is 1
773

(1 ⊠ f )(a) = 1(a) × f (a)
= 1 × f (a)

774

778

(by identity prop of ×)

= f (a)

775
776

777

(by def. of 1)

Distribution of multiplication over addition We conclude by proving that ⊠ distributes
over ⊞.
Right Distribution

779

(f ⊠ (g ⊞ h))(a) = f (a) × (g(a) + h(a))

780

= (f (a) × g(a)) + (f (a) × h(a))

781
782

= ((f ⊠ g) ⊞ (f ⊠ h))(a)

(by right distribution of ×)

Left Distribution
783

((f ⊞ g) ⊠ h)(a) = (f (a) + g(a)) × h(a)

784

= (f (a) × h(a)) + (g(a) × h(a))

785
786

= ((f ⊠ h) ⊞ (g ⊠ h))(a)

(by left distribution of ×)

0 annihilates F
787
788
789
790

791
792
793
794

(0 ⊠ f )(a) = 0(a) × f (a)
= 0 × f (a)
=0

(by def. of 0)
(by annihilation prop of 0)

(f ⊠ 0)(a) = f (a) × 0(a)
= f (a) × 0
=0

(by def. of 0)
(by annihilation prop of 0)
◀

795

796

For simplicity, we will write F as A → S = (A → S, 0, 1, +, ×).

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

797
798

799
800
801
802
803

23:23

▶ Definition 21 (Semi-ring isomorphism). Two semi-rings S = (S, 0, 1, +, ×) and T =
(T , 0, 1, ⊞, ⊠) are isomorphic and write S ∼
= T if there exists g : S → T such that
g is a bijection,
g(0) = 0,
g(1) = 1,
g(s1 + s2 ) = g(s1 ) ⊞ g(s2 ) for all s1 , s2 ∈ S
g(s1 × s2 ) = g(s1 ) ⊠ g(s2 ) for all s1 , s2 ∈ S

804

For simplicity, we write g : S → T for such morphisms.

805

∼ A → M(S).
▶ Lemma 22. For all set A and strong semi-ring S, M(A → S) =

806
807
808
809
810

811
812
813

Proof. First, observe that by Lemmas ?? and ??, both A → M(S) and M(A → S) are
strong semi-rings, and we write 0f (resp. 0M ) and 1f (resp. 1M ) for the 0 and 1 elements of
A → M(S) (resp. of M(A → S)). Now we have to prove that we can construct a bijection
g : M (A → S) → (A → M (S)) that respects the conditions of ??.
We define g and g −1 at the same time, then show that they are indeed inverses:
g : M (A → S) → (A → M (S)) Given M ∈ M (A → S) of size n × n, we let g(M ) ∈
A → M (S) be the function that maps a ∈ A to M where the same argument a has been
applied to the functions f1,1 , . . . , fn,n . Graphically:


814

M1,1

g(M )a = g( ...
Mn,1

815
816
817
818

...
..
.
...

(f a)1,1
 ..
−1
g (f )a =  .
(f a)n,1

820

821

Mn,n

Mn,1 a


. . . M1,n a
.. 
..
.
. 
. . . Mn,n a

Below, we write fM for g(M ).
g −1 : (A → M (S)) → M (A → S) Given f ∈ A → M (S), we define g −1 (f ) ∈ M (A →
S) to be the matrix of size n × n, for n × n the size of the matrix returned by f , such
that (g −1 (f ))i,j is the function that maps a ∈ A to (f (a))i,j for all i, j. Graphically:


819



M1,1 a
M1,n
.. )a =  ..
 .
. 

...
..
.
...


(f a)1,n
.. 
. 
(f a)n,n

Below, we write Mf for g −1 (f ).
g is a bijection We first prove that g ◦ g −1 = g −1 ◦ g = id.
(g −1 ◦ g)(M ) = M

822

(g −1 ◦ g)(M ) = g −1 (g(M ))

823

= g −1 (fM )

824
825

=M

(where (fM (a))ij = Mij (a))

(g ◦ g −1 )(f ) = f
826

(g ◦ g −1 )(f ) = g(g −1 (f ))

827

= g(Mf )

828
829

=f

(where (Mf )ij a = (f (a))ij )

CVIT 2016

23:24

830

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

g(0M ) = 0f Let f = g(0M ), then f = 0f iff f (a)ij = 0S for all i, j.
f (a)ij = (0M )ij (a)

831
832

= 0f (a)

833
834

= 0S

835
836

(by def. of 0M )
(by def. of 0f )

g(1M ) = 1f Let f = g(1M ), then f = 1f iff f (a)ij = 1S for all i = j and f (a)ij = 0S
otherwise.
Case 1: i = j
f (a)ij = (1M )ij (a)

837
838

= 1f (a)

839
840

= 1S

(by def. of 1M )
(by def. of 1f )

Case 2: i ̸= j
f (a)ij = (1M )ij (a)

841
842

= 0f (a)

843
844

= 0S

(by def. of 1M )
(by def. of 0f )

g(M1 + M2 ) = g(M1 ) + g(M2 )
g(M1 + M2 ) = g(M1 ) + g(M2 )

845
846

⇐⇒ fM1 +M2 = fM1 + fM2

847

⇐⇒ fM1 +M2 (a) = (fM1 + fM2 )(a)

848

⇐⇒ fM1 +M2 (a) = fM1 (a) + fM2 (a)

849

⇐⇒ (fM1 +M2 (a))ij = (fM1 (a) + fM2 (a))ij

850
851

⇐⇒ (M1 + M2 )ij (a) = (M1 )ij (a) + (M2 )ij (a)

(by assoc. of +)

g(M1 × M2 ) = g(M1 ) × g(M2 )
g(M1 × M2 ) = g(M1 ) × g(M2 )

852
853

⇐⇒ fM1 ×M2 = fM1 × fM2

854

⇐⇒ fM1 ×M2 (a) = (fM1 × fM2 )(a)

855

⇐⇒ fM1 ×M2 (a) = (fM1 )(a) × (fM2 )(a)
⇐⇒ (fM1 ×M2 (a))ij = ((fM1 )(a) × (fM2 )(a))ij
n
n
X
X
(M1 )ik (a) × (M2 )kj (a) (by assoc. of + and ×)
⇐⇒ ( (M1 )ik × (M2 )kj )(a) =

856

857

k=1

858

◀

859

860

861
862

k=1

A.4

Partiality semi-ring

In our improvement of the analysis, we add an ∞ element to the mwp semi-ring, but reason
abstractly below with an arbitrary semi-ring and a ⊥ element.

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

863
864

865

866
867

▶ Lemma 23. Given a strong semi-ring S = (S, 0, 1, +, ×) and an element ⊥ ∈
/ S, S⊥ =
⊥
⊥
(S ∪ {⊥}, 0, 1, + , × ) with, for all a, b ∈ S ∪ {⊥},
(
a + b if a, b ̸= ⊥
⊥
a+ b=
⊥
otherwise
(
a × b if a, b ̸= ⊥
a ×⊥ b =
⊥
otherwise

868

is a semi-ring.

869

Proof. The proof is immediate, but note that S⊥ is not strong, as ⊥ × 0 = ⊥.

870
871
872
873
874
875
876
877
878
879
880
881

882

883
884

885
886
887
888
889
890
891
892

893
894
895
896
897
898
899
900
901
902
903

23:25

◀

A good intuition on this construction comes from partial functions. Indeed, we can define
A ⇀ S as the semi-ring of partial functions from A to S, i.e. of functions from A to S⊥ .
Furthermore, if we identify a matrix in M(S⊥ ) where at least a coefficient is ⊥ with the
matrix ⊥, then we get that M(A ⇀ S) ∼
= A ⇀ M(S). However, note that none of those
semi-rings are strong.
In the particular case of M(mwp∞ ), having 0 × ∞ = ∞ instead of 0 × ∞ = 0 as required
by the strength property allows to make sure that no non-polynomial growth is deleted.
Indeed, if part of the program computes an exponential value but then throws it away, having
0 × ∞ = 0 would hide the super-polynomial computation and results in an incorrect analysis.
However, 0 × ∞ = 0 could still be useful, at the cost of losing the bounds on time and
space usage for terminating programs, but providing the benefit of analyzing programs that
ultimately have polynomial dependency of the values w.r.t. the inputs.

B

Omitted Proofs

▶ Theorem ?? (Determinancy and termination). Given a program P , there exists unique
p ∈ N and M ∈ M({0, 1, 2}p → mwp∞ ) such that ⊢ P : M .
Proof. The proof proceeds by induction on the length of the program P , expressed in number
of commands. We let p be the number of variables in P , but observe that any program P
can be treated as manipulating p′ > p different variables, by simply adding p′ − p additional
rows and columns to the matrix, and leaving them unchanged by the derivation of P . While
a complete proof would need to constantly account for the number of actual and potential
variables used by P , we will simply assume that the reader understands that accounting
for this technicality obfuscate more than it clarifies the proof, and we will freely resize the
matrices to account for additional variables when needed.
If P is of length 1 Then we know P is of the form X = e, and only the rule A can be
applied. But then we need to prove that all expression e can be typed with exactly one
vector. An expression e is either a variable X, or a composed expression X * Y, X - Y, or
X + Y. But then, respectively, only ES , EM or EA (for addition and substraction) can be
applied, and this case is proven.
If P is of length n > 1 The we proceed by case on the structure of the command:
If P is of the form if b then P1 else P2, then by induction we know for i ∈ {1, 2}
there exists pi and Mi of size pi × pi such that ⊢ Pi : Mi . If p1 =
̸ p2 , then letting Mj
being the smaller matrix, it is easy to rewrite Pj’s derivation to account for |p1 − p2 |
additional variables, and as ⊕ is uniquely defined, we know that M1 ⊕ M2 results in a
unique matrix of size max(p1 , p2 ).

CVIT 2016

23:26

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

If P is of the form while b do P’, this is immediate by induction hypothesis on P’,
considering that only W∞ can be applied, and that this rule produces a unique matrix.
If P is of the form loop X {P’}, this case is similar to the previous one, using L∞
instead of W∞ .
If P is of the form P1;P2, this case is similar to the if case, with the possible need to
resize one of the matrix obtained by induction, and using that ⊗ is uniquely defined. ◀

904
905
906
907
908
909

910

911
912

913
914
915
916
917
918
919
920
921
922
923
924
925

▶ Theorem ?? (Adequacy). If ⊢ P : M , then for all ⃗a ∈ Ap , ⊢jk P : M [⃗a] iff ∞ ∈
/ M [⃗a].
Proof. The proof proceeds by induction on the length of the program P , expressed in number
of commands.
If P is of length 1 Then we know P is of the form X = e, and only the rule A can be
applied, in both systems. Hence, we need to prove that all expression e can be typed the
same way in both systems. A careful comparison of Figures ?? and ?? shows that if e is
of the form Xi, then there is a small mismatch. In the original system, we can use either
m
E2, and obtain ⊢jk Xi : {w
i }, or E1, and obtain ⊢jk Xi : {i }, while the only derivation
m
S
in the deterministic system is using E to get ⊢jk Xi : {i }. As m < w, we argue that
the deterministic system cannot obtain a derivation that is not useful anyway, and hence
that it can be ignored.
As for the other cases, if e is a composed expression X * Y, X - Y, or X + Y, it is easy
to observe that EA and EM encapsulates all the possible combinations of E2 and of E1
followed by E3 or E4 that can be used.
If P is of length n > 1 Then the result holds by induction, once we observed that L∞ and
W∞ are introducing ∞ coefficients only if L and W cannot be applied.
◀

926

C

927

C.1

928
929
930
931
932
933

934

935
936

937
938
939
940
941
942

Benchmarks
Descriptions of program groups

Basics – C programs performing operations corresponding to simple derivation trees.
Implementation paper – example programs presented in this paper.
Original paper – examples taken from or inspired by the original analysis [?].
Infinite – programs whose matrices always contain infinite coefficients.
Polynomial – programs whose matrices do not always contain infinite coefficients.
Other – other C programs of interest.

C.2

Results

The benchmarks are categorized and grouped to distinguish the type of system behavior
they exercise. For each program we capture in ??
1. program variable count
2. the lines of code in the source program (LOC column)
3. clock time taken by the full analysis (excluding saving result to file, which is otherwise
default behavior),
4. number of function calls excluding builtin Python language calls, and
5. the result of the analysis.

C. Aubert, Th. Rubiano, N. Rusch and Th. Seiller

959

Collectively the LOC, time, and function calls columns provide insight into the behavior
of the analysis as different aspects of the system are being stress-tested. From the results
column we report expected results on each benchmarked program. In the benchmarks
table a passing result is represented with ✓and ∞ otherwise. We do not report manually
computed bounds as comparison, because the analysis is carried out on individual variables,
thus calculating them on multivariate programs is tedious and futile. However, for simple
programs such as while_2.c, it is straightforward through visual inspection to verify the
obtained 2 × 2-matrix is indeed the correct result.
These benchmarks were obtained using Python’s built-in cProfile utility, extended in
pymwp implementation to enable batch profiling. The clock times are slight overestimates
because the utility adds minor runtime overhead. The number of function calls includes
primitive calls, but exclude built-in Python language calls. Full detailed results are viewable
in the source code repository: https://github.com/statycc/pymwp/releases/tag/profile-latest
Details of executing machine: linux (Ubuntu), OS release: 20.04.3 (LTS), version:
20220131.1; CPU Cores: 2; CPU model: Intel(R) Xeon(R) CPU E5-2673 v4 @ 2.30GHz;
Kernel release: 5.11.0-1028-azure; total memory bytes: 7284846592; Python version: 3.10.2
(x64).

960

C.3

943
944
945
946
947
948
949
950
951
952
953
954
955
956
957
958

961
962
963
964
965
966
967
968
969
970
971
972

23:27

Comparison

It is not really meaningful or possible to compare those results with any other static analyzer,
and impossible to compare it with any other implementation of this type of flow analysis.
While we could, in theory, analyze our examples with other static analyzers, their results
would be incomparable, as they would produce guarantees on termination or worst case
resource usage, which are both orthogonal to our polynomial bounds on value growth. To our
knowledge, the only static analyzer using similar metrics [?] was developed only for functional
languages, thus preventing comparison. As for implementations of the original analysis, our
first attempts showed that a naive implementation would likely fail to handle the memory
or time explosions. We did, however, compare the gains resulting from the optimizations
described in ??. In a nuthsell, our improved algorithm for adding and multiplying polynomials
resulted in the analysis being roughly five times faster for two programs that we estimate to
be representative.

CVIT 2016

23:28

mwp-Analysis Improvement and Implementation: Realizing Implicit Complexity

Program name
Variables LOC Time (ms) Function calls
Basics
assign_expression
2
8
133
81614
assign_variable
2
9
115
81238
if
2
9
118
82046
if_else
2
7
118
82928
inline_variable
2
9
118
81979
while_1
2
7
117
82934
while_2
2
7
117
83964
while_if
3
9
122
91572
Implementation paper
example7
3
10
122
86898
example15_a
2+2
25
122
88763
example15_b
4
16
137
122016
Original paper
example3_1_a
3
10
110
85286
example3_1_b
3
10
120
87637
example3_1_c
3
11
121
89173
example3_1_d
2
12
116
80002
example3_2
3
12
118
83182
example3_4
5
18
134
108890
example5_1
2
10
116
81185
example7_10
3
10
119
86053
example7_11
4
11
139
119379
Infinite
exponent_1
4
16
127
99893
exponent_2
4
13
123
92846
infinite_2
2
6
143
128275
infinite_3
3
9
120
89880
infinite_4
5
9
3274
5924420
infinite_5
5
11
369
529231
infinite_6
4
14
1624
2836726
infinite_7
5
15
631
964189
infinite_8
6
23
880
1444782
Polynomial
notinfinite_2
2
4
119
86174
notinfinite_3
4
9
131
104826
notinfinite_4
5
11
169
168242
notinfinite_5
4
11
174
176179
notinfinite_6
4
16
195
215765
notinfinite_7
5
15
1161
1961806
notinfinite_8
6
22
1893
3172293
Other
dense
3
16
157
151428
dense_loop
3
17
269
353068
explosion
18
23
1296
2327071
gcd
2
12
114
84914
simplified_dense
2
9
118
85098
Table 1: Benchmark results produced by pymwp on C programs.

Bound
✓
✓
✓
✓
✓
✓
✓
✓
✓
✓
✓
✓
✓
✓
∞
∞
∞
✓
✓
✓
∞
∞
∞
∞
∞
∞
∞
∞
∞
✓
✓
✓
✓
✓
✓
✓
✓
✓
✓
∞
✓


